Authenticated and Secure Automotive Service Discovery with DNSSEC and DANE

Automotive softwarization is progressing and future cars are expected to operate a Service-Oriented Architecture on multipurpose compute units, which are interconnected via a high-speed Ethernet backbone. The AUTOSAR architecture foresees a universal middleware called SOME/IP that provides the service primitives, interfaces, and application protocols on top of Ethernet and IP. SOME/IP lacks a robust security architecture, even though security is an essential in future Internet-connected vehicles. In this paper, we augment the SOME/IP service discovery with an authentication and certificate management scheme based on DNSSEC and DANE. We argue that the deployment of well-proven, widely tested standard protocols should serve as an appropriate basis for a robust and reliable security infrastructure in cars. Our solution enables on-demand service authentication in offline scenarios, easy online updates, and remains free of attestation collisions. We evaluate our extension of the common vsomeip stack and find performance values that fully comply with car operations.

==> data/export/dns_and_dane.csv <==
APPLICATION_INIT,SVCB_REQUEST,SVCB_RESPONSE,TLSA_REQUEST,TLSA_RESPONSE,SUBSCRIBE_SEND,SUBSCRIBE_ACK_ARRIVED,CHECK_SIGNATURE_START,CHECK_SIGNATURE_END,SUBSCRIBE_ARRIVED,SIGNING_START,SIGNING_END,SUBSCRIBE_ACK_SEND,FULL_LATENCY,SUBSCRIPTION_RTT,DISCOVERY_LATENCY,SVCB_RTT,TLSA_RTT,SIGNING_LATENCY,CHECK_SIGNATURE_LATENCY,SUBSCRIPTION_LATENCY
1674494168587.888,1674494168588.9094,1674494168589.3552,1674494168589.5852,1674494168590.025,1674494168592.8232,1674494168598.1636,1674494168598.1653,1674494168599.2834,1674494168593.1404,1674494168593.2876,1674494168597.828,1674494168597.8716,11.395531,5.340226,4.935404,0.446006,0.440011,4.540017,1.118252,6.460127
1674494175192.103,1674494175193.126,1674494175193.614,1674494175193.9265,1674494175194.4805,1674494175197.1355,1674494175203.9856,1674494175203.9866,1674494175204.7554,1674494175197.4487,1674494175197.5886,1674494175203.6287,1674494175203.696,12.652482,6.850006,5.032714,0.488049,0.554022,6.039671,0.768626,7.619768
1674494181790.8684,1674494181791.837,1674494181792.2915,1674494181792.5193,1674494181793.0327,1674494181795.7522,1674494181802.6448,1674494181802.6465,1674494181803.0886,1674494181796.0618,1674494181796.227,1674494181802.2104,1674494181802.278,12.220263,6.892641,4.883655,0.454652,0.51349,5.98346,0.442303,7.336608
1674494189654.935,1674494189655.927,1674494189656.3328,1674494189656.5354,1674494189656.926,1674494189659.7322,1674494189664.5168,1674494189664.518,1674494189665.2732,1674494189660.0427,1674494189660.1443,1674494189664.1843,1674494189664.2344,10.338167,4.784704,4.797273,0.405814,0.390599,4.039778,0.754892,5.540894
1674494196301.7925,1674494196302.7842,1674494196303.1567,1674494196303.3792,1674494196303.7642,1674494196306.5454,1674494196313.4363,1674494196313.438,1674494196314.5557,1674494196306.8723,1674494196307.013,1674494196312.9688,1674494196313.0378,12.763154,6.890698,4.752914,0.372472,0.384908,5.955911,1.117827,8.01024
1674494204114.9292,1674494204115.9336,1674494204116.4016,1674494204116.608,1674494204117.0535,1674494204119.7703,1674494204124.5364,1674494204124.5376,1674494204125.2935,1674494204120.102,1674494204120.1843,1674494204124.1836,1674494204124.231,10.364572,4.766029,4.841283,0.467851,0.445485,3.999376,0.756005,5.523289
1674494210749.6772,1674494210750.6519,1674494210751.1484,1674494210751.4824,1674494210752.093,1674494210754.6372,1674494210761.4636,1674494210761.4656,1674494210762.582,1674494210754.9033,1674494210755.0427,1674494210761.1062,1674494210761.1655,12.904875,6.826271,4.960094,0.496619,0.610626,6.063296,1.116416,7.944781
1674494217381.504,1674494217382.4548,1674494217382.9048,1674494217383.1,1674494217383.625,1674494217386.3315,1674494217390.9417,1674494217390.9426,1674494217391.51,1674494217386.5676,1674494217386.638,1674494217390.5952,1674494217390.645,10.006195,4.610114,4.827723,0.449913,0.524908,3.957602,0.567404,5.178472
1674494225194.9744,1674494225195.9495,1674494225196.4316,1674494225196.6396,1674494225197.1125,1674494225199.8503,1674494225204.6228,1674494225204.624,1674494225205.387,1674494225200.2212,1674494225200.3435,1674494225204.3406,1674494225204.3909,10.412682,4.772482,4.875966,0.481828,0.472707,3.996867,0.762891,5.536716
1674494233044.3735,1674494233045.3809,1674494233045.8271,1674494233046.0286,1674494233046.6248,1674494233049.285,1674494233056.0935,1674494233056.0945,1674494233056.9146,1674494233049.621,1674494233049.7253,1674494233055.7085,1674494233055.7788,12.540857,6.808536,4.911406,0.446245,0.596399,5.982905,0.819763,7.629451
1674494239680.1199,1674494239681.1294,1674494239681.5696,1674494239681.7874,1674494239682.2222,1674494239685.0254,1674494239688.8335,1674494239688.8354,1674494239689.9763,1674494239685.366,1674494239685.422,1674494239688.4233,1674494239688.466,9.856327,3.808343,4.905296,0.440137,0.434742,3.001236,1.141043,4.951031
1674494246330.7703,1674494246331.8088,1674494246332.3035,1674494246332.6143,1674494246333.2522,1674494246335.786,1674494246342.7656,1674494246342.767,1674494246343.8923,1674494246336.0967,1674494246336.2524,1674494246342.3496,1674494246342.4167,13.122015,6.979446,5.015924,0.494489,0.638074,6.097044,1.125072,8.106091
1674494254144.665,1674494254145.7107,1674494254146.2844,1674494254146.6733,1674494254147.2336,1674494254149.8757,1674494254156.7097,1674494254156.7112,1674494254157.8184,1674494254150.2327,1674494254150.368,1674494254156.4126,1674494254156.472,13.153242,6.833969,5.210657,0.574007,0.560087,6.044709,1.106991,7.942585
1674494261964.5237,1674494261965.5503,1674494261965.9897,1674494261966.225,1674494261966.6592,1674494261969.341,1674494261974.0461,1674494261974.0479,1674494261974.8008,1674494261969.5984,1674494261969.7466,1674494261973.7168,1674494261973.7678,10.276911,4.705146,4.817238,0.439406,0.434024,3.97026,0.753093,5.459673
1674494269764.6946,1674494269765.729,1674494269766.2412,1674494269766.5557,1674494269767.124,1674494269769.7573,1674494269774.6162,1674494269774.6174,1674494269775.3757,1674494269770.072,1674494269770.19,1674494269774.244,1674494269774.296,10.681137,4.858923,5.063,0.512175,0.568273,4.054099,0.758137,5.618137
1674494277584.6714,1674494277585.758,1674494277586.3154,1674494277586.6228,1674494277587.2617,1674494277589.8293,1674494277596.5356,1674494277596.5374,1674494277597.685,1674494277590.1384,1674494277590.239,1674494277596.256,1674494277596.3127,13.013522,6.706263,5.157893,0.557671,0.639131,6.016944,1.147542,7.855629
1674494285414.6152,1674494285415.7236,1674494285416.1682,1674494285416.406,1674494285416.7917,1674494285419.5535,1674494285423.3455,1674494285423.3462,1674494285423.919,1674494285419.877,1674494285419.9783,1674494285423.078,1674494285423.1323,9.303493,3.791748,4.938246,0.444656,0.385605,3.099774,0.572632,4.365247
1674494293225.0342,1674494293226.045,1674494293226.5732,1674494293226.8838,1674494293227.5154,1674494293230.0803,1674494293234.854,1674494293234.8552,1674494293235.6199,1674494293230.3938,1674494293230.5088,1674494293234.57,1674494293234.62,10.585748,4.773414,5.046166,0.528423,0.631593,4.061184,0.764694,5.539582
1674494301064.8892,1674494301065.959,1674494301066.4497,1674494301066.7698,1674494301067.3958,1674494301069.8875,1674494301076.775,1674494301076.776,1674494301077.5427,1674494301070.2595,1674494301070.4033,1674494301076.4736,1674494301076.5322,12.653521,6.887428,4.998453,0.490926,0.62604,6.070272,0.766549,7.655068
1674494308895.3584,1674494308896.394,1674494308896.8735,1674494308897.1907,1674494308897.79,1674494308900.2517,1674494308907.2136,1674494308907.2156,1674494308908.3308,1674494308900.602,1674494308900.7507,1674494308906.7673,1674494308906.8367,12.972101,6.961961,4.892991,0.479487,0.599336,6.016399,1.115014,8.07911
1674494316744.2598,1674494316745.3274,1674494316745.6821,1674494316745.8765,1674494316746.2766,1674494316749.0562,1674494316753.8108,1674494316753.8115,1674494316754.3862,1674494316749.3066,1674494316749.4072,1674494316753.5312,1674494316753.5764,10.126239,4.754311,4.796463,0.354751,0.400168,4.124036,0.574545,5.329776
1674494324574.9797,1674494324575.9692,1674494324576.4917,1674494324576.817,1674494324577.4644,1674494324580.0146,1674494324586.8113,1674494324586.8132,1674494324587.9622,1674494324580.3208,1674494324580.4553,1674494324586.507,1674494324586.5642,12.982238,6.796902,5.034726,0.522449,0.647444,6.051653,1.148969,7.947512
1674494331211.851,1674494331212.8267,1674494331213.2844,1674494331213.5894,1674494331214.229,1674494331216.7454,1674494331221.503,1674494331221.5044,1674494331222.6094,1674494331217.088,1674494331217.159,1674494331221.166,1674494331221.206,10.758407,4.757292,4.894528,0.457888,0.639651,4.007123,1.104889,5.863879
1674494339024.5325,1674494339025.5212,1674494339026.0012,1674494339026.336,1674494339026.894,1674494339029.4675,1674494339036.2666,1674494339036.268,1674494339037.4036,1674494339029.769,1674494339029.9065,1674494339035.882,1674494339035.9517,12.871263,6.798893,4.935124,0.480108,0.557999,5.975641,1.135602,7.936139
1674494346854.5461,1674494346855.5154,1674494346856.0166,1674494346856.3809,1674494346856.8862,1674494346859.4426,1674494346866.3254,1674494346866.3271,1674494346867.4485,1674494346859.817,1674494346859.9238,1674494346865.9385,1674494346866.0073,12.902336,6.882633,4.896624,0.50138,0.505435,6.014872,1.12132,8.005712
1674494354665.3252,1674494354666.415,1674494354666.995,1674494354667.3171,1674494354667.872,1674494354670.5454,1674494354677.667,1674494354677.6687,1674494354678.7908,1674494354670.9226,1674494354671.1177,1674494354677.2007,1674494354677.2808,13.465432,7.121521,5.220199,0.580045,0.554752,6.08317,1.12212,8.245233
1674494361268.8997,1674494361270.0002,1674494361270.5244,1674494361270.7612,1674494361271.4697,1674494361274.0222,1674494361281.1838,1674494361281.1855,1674494361282.301,1674494361274.4475,1674494361274.5647,1674494361280.771,1674494361280.8364,13.401265,7.161707,5.122414,0.524456,0.708581,6.206469,1.115475,8.278851
1674494369084.8416,1674494369085.8264,1674494369086.3516,1674494369086.6628,1674494369087.2266,1674494369089.8752,1674494369096.637,1674494369096.6384,1674494369097.76,1674494369090.182,1674494369090.2825,1674494369096.3342,1674494369096.3901,12.918357,6.761722,5.033587,0.525218,0.563678,6.051895,1.121431,7.88477
1674494375688.0698,1674494375689.2295,1674494375689.712,1674494375690.0176,1674494375690.5757,1674494375693.243,1674494375697.8174,1674494375697.819,1674494375698.9219,1674494375693.5444,1674494375693.6567,1674494375697.3691,1674494375697.4104,10.851901,4.574394,5.17293,0.482253,0.557938,3.71232,1.102867,5.678971
1674494383524.7915,1674494383525.794,1674494383526.316,1674494383526.5332,1674494383527.1138,1674494383529.7634,1674494383533.522,1674494383533.523,1674494383534.1038,1674494383530.1414,1674494383530.2546,1674494383533.2607,1674494383533.3047,9.312257,3.758635,4.971836,0.52192,0.580735,3.006271,0.580758,4.340421
1674494390139.912,1674494390140.9138,1674494390141.3486,1674494390141.539,1674494390141.9204,1674494390144.787,1674494390151.7446,1674494390151.746,1674494390152.8718,1674494390145.1519,1674494390145.2908,1674494390151.3328,1674494390151.4001,12.959688,6.957471,4.874878,0.434664,0.3813,6.042063,1.125727,8.08481
1674494397954.4019,1674494397955.6038,1674494397956.0837,1674494397956.4358,1674494397957.0605,1674494397959.5857,1674494397966.4272,1674494397966.429,1674494397967.553,1674494397959.9053,1674494397960.0076,1674494397966.0012,1674494397966.057,13.151223,6.841549,5.183832,0.480044,0.624802,5.993453,1.124229,7.967391
1674494405774.7808,1674494405775.801,1674494405776.259,1674494405776.465,1674494405776.9102,1674494405779.6704,1674494405784.3623,1674494405784.3633,1674494405785.1082,1674494405779.9224,1674494405779.9944,1674494405784.0193,1674494405784.0679,10.32758,4.691694,4.889852,0.457922,0.444935,4.024726,0.744808,5.437728
1674494413574.6628,1674494413575.7388,1674494413576.1729,1674494413576.5002,1674494413577.0696,1674494413579.6677,1674494413586.5183,1674494413586.52,1674494413587.629,1674494413580.051,1674494413580.1912,1674494413586.1653,1674494413586.2524,12.965866,6.850682,5.004712,0.433777,0.569435,5.974051,1.108763,7.961154
1674494421415.225,1674494421416.1829,1674494421416.7085,1674494421416.9219,1674494421417.3557,1674494421420.121,1674494421426.875,1674494421426.8762,1674494421427.6294,1674494421420.423,1674494421420.5212,1674494421426.5894,1674494421426.6465,12.404122,6.753845,4.895791,0.5259,0.434083,6.068063,0.753135,7.508331
1674494428053.4165,1674494428054.4668,1674494428054.902,1674494428055.1157,1674494428055.6294,1674494428058.304,1674494428062.9595,1674494428062.9604,1674494428063.5386,1674494428058.5117,1674494428058.5742,1674494428062.5571,1674494428062.6077,10.122108,4.655547,4.88744,0.435188,0.513609,3.982974,0.578275,5.234668
1674494434665.8513,1674494434666.9685,1674494434667.4368,1674494434667.7773,1674494434668.3257,1674494434670.973,1674494434677.8083,1674494434677.81,1674494434678.9602,1674494434671.2617,1674494434671.402,1674494434677.4211,1674494434677.4895,13.108699,6.835515,5.121458,0.468227,0.548194,6.019228,1.150007,7.987241
1674494442494.765,1674494442495.7412,1674494442496.1936,1674494442496.4265,1674494442496.941,1674494442499.6685,1674494442504.418,1674494442504.42,1674494442505.534,1674494442499.9841,1674494442500.0571,1674494442504.084,1674494442504.1282,10.768985,4.749709,4.903504,0.452413,0.514255,4.026971,1.114025,5.865481
1674494449155.8423,1674494449156.8315,1674494449157.3018,1674494449157.62,1674494449158.1929,1674494449160.7961,1674494449167.5142,1674494449167.5159,1674494449168.6462,1674494449161.0315,1674494449161.1665,1674494449167.151,1674494449167.2205,12.803692,6.718021,4.953846,0.470416,0.57266,5.9843,1.130144,7.849846
1674494455791.1826,1674494455792.28,1674494455792.7095,1674494455792.9087,1674494455793.464,1674494455796.0059,1674494455802.9048,1674494455802.9055,1674494455803.4863,1674494455796.3335,1674494455796.4773,1674494455802.5093,1674494455802.5793,12.30375,6.898761,4.82339,0.429294,0.555186,6.031979,0.580722,7.48036
1674494463643.9897,1674494463645.0305,1674494463645.5225,1674494463645.8245,1674494463646.4036,1674494463648.9116,1674494463655.6868,1674494463655.688,1674494463656.4707,1674494463649.2678,1674494463649.3645,1674494463655.2974,1674494463655.3645,12.481,6.775165,4.921748,0.491964,0.579303,5.932811,0.782996,7.559252
1674494470221.6367,1674494470222.782,1674494470223.3433,1674494470223.657,1674494470224.2153,1674494470226.7375,1674494470233.461,1674494470233.4634,1674494470234.6362,1674494470227.0618,1674494470227.1655,1674494470233.1416,1674494470233.2073,12.999555,6.723228,5.101173,0.561305,0.558515,5.975931,1.172875,7.898382
1674494478034.8635,1674494478035.914,1674494478036.475,1674494478036.8005,1674494478037.4216,1674494478039.9502,1674494478046.8208,1674494478046.8232,1674494478047.9583,1674494478040.2659,1674494478040.4082,1674494478046.4768,1674494478046.5361,13.094611,6.870638,5.086498,0.561078,0.62122,6.068451,1.135178,8.008113
1674494484623.1167,1674494484624.1821,1674494484624.6462,1674494484624.8608,1674494484625.2996,1674494484627.9983,1674494484634.8809,1674494484634.8816,1674494484635.455,1674494484628.3428,1674494484628.4775,1674494484634.4917,1674494484634.559,12.338274,6.882451,4.881457,0.463991,0.438567,6.014299,0.573396,7.456817
1674494492475.0044,1674494492475.9824,1674494492476.4639,1674494492476.6558,1674494492477.1655,1674494492479.893,1674494492486.648,1674494492486.6497,1674494492487.4812,1674494492480.2117,1674494492480.3145,1674494492486.419,1674494492486.4583,12.476777,6.755235,4.888528,0.481556,0.509754,6.104617,0.831618,7.588249
1674494499088.8557,1674494499089.8337,1674494499090.4026,1674494499090.7205,1674494499091.282,1674494499093.8518,1674494499098.6682,1674494499098.6702,1674494499099.7864,1674494499094.1316,1674494499094.2527,1674494499098.2712,1674494499098.322,10.930488,4.816323,4.996116,0.568966,0.561392,4.018347,1.116394,5.934372
1674494506915.2864,1674494506916.3105,1674494506916.8826,1674494506917.19,1674494506917.741,1674494506920.4246,1674494506927.3118,1674494506927.3135,1674494506928.4338,1674494506920.7495,1674494506920.893,1674494506926.9038,1674494506926.9724,13.147702,6.887352,5.138085,0.572111,0.551169,6.010601,1.1206,8.009617
1674494514715.0872,1674494514716.1252,1674494514716.632,1674494514716.975,1674494514717.5654,1674494514720.1213,1674494514726.8794,1674494514726.8813,1674494514728.0212,1674494514720.3975,1674494514720.53,1674494514726.5835,1674494514726.6428,12.934235,6.758094,5.034346,0.506701,0.590418,6.05381,1.140043,7.899889
1674494522555.378,1674494522556.5042,1674494522556.869,1674494522557.0781,1674494522557.4707,1674494522560.2683,1674494522564.8738,1674494522564.8748,1674494522565.6167,1674494522560.5203,1674494522560.5942,1674494522564.5906,1674494522564.6357,10.238731,4.605341,4.890435,0.364789,0.392725,3.996437,0.741817,5.348296
1674494529188.8943,1674494529189.9106,1674494529190.355,1674494529190.5928,1674494529191.0278,1674494529193.8281,1674494529200.65,1674494529200.6516,1674494529201.7932,1674494529194.1367,1674494529194.2747,1674494529200.2805,1674494529200.3486,12.898868,6.821823,4.933818,0.444558,0.434858,6.005953,1.141608,7.96505


==> data/export/dns_discovery.csv <==
APPLICATION_INIT,SVCB_REQUEST,SVCB_RESPONSE,SUBSCRIBE_SEND,SUBSCRIBE_ACK_ARRIVED,SUBSCRIBE_ARRIVED,SUBSCRIBE_ACK_SEND,FULL_LATENCY,SUBSCRIPTION_RTT,DISCOVERY_LATENCY,SVCB_RTT,SUBSCRIPTION_LATENCY
1674493729224.4297,1674493729225.418,1674493729225.9207,1674493729229.3936,1674493729230.1453,1674493729229.773,1674493729229.951,5.715797,0.751688,4.964109,0.502767,0.751688
1674493737024.8162,1674493737025.8093,1674493737026.281,1674493737029.6755,1674493737030.343,1674493737030.0044,1674493737030.1082,5.526901,0.667414,4.859487,0.471488,0.667414
1674493744844.8635,1674493744845.7715,1674493744846.1162,1674493744849.6345,1674493744850.262,1674493744849.944,1674493744850.0837,5.398499,0.627453,4.771046,0.344492,0.627453
1674493752674.6846,1674493752675.6768,1674493752676.131,1674493752679.5413,1674493752680.0552,1674493752679.7898,1674493752679.8877,5.370635,0.514096,4.856539,0.454532,0.514096
1674493759290.0947,1674493759291.0205,1674493759291.4922,1674493759294.943,1674493759295.4612,1674493759295.1826,1674493759295.2803,5.366317,0.517827,4.84849,0.471368,0.517827
1674493765924.162,1674493765925.1128,1674493765925.5964,1674493765929.0867,1674493765929.7024,1674493765929.3713,1674493765929.497,5.54036,0.615873,4.924487,0.483657,0.615873
1674493772530.889,1674493772531.789,1674493772532.2693,1674493772535.7097,1674493772536.4033,1674493772536.016,1674493772536.1953,5.514441,0.6937,4.820741,0.480142,0.6937
1674493780344.9165,1674493780345.8298,1674493780346.4229,1674493780349.8948,1674493780350.6035,1674493780350.2366,1674493780350.4229,5.687091,0.708772,4.978319,0.592983,0.708772
1674493788144.9353,1674493788145.8672,1674493788146.3677,1674493788149.8345,1674493788150.5442,1674493788150.1887,1674493788150.3687,5.608636,0.709728,4.898908,0.500466,0.709728
1674493795994.797,1674493795995.658,1674493795996.141,1674493795999.6292,1674493796000.1223,1674493795999.8508,1674493795999.9434,5.325369,0.493236,4.832133,0.483103,0.493236
1674493803874.8074,1674493803875.706,1674493803876.1865,1674493803879.7046,1674493803880.3755,1674493803880.0176,1674493803880.1648,5.56838,0.670953,4.897427,0.480469,0.670953
1674493811725.0652,1674493811725.9543,1674493811726.4397,1674493811729.7673,1674493811730.6611,1674493811730.0503,1674493811730.1763,5.595758,0.893743,4.702015,0.485358,0.893743
1674493819474.9106,1674493819475.901,1674493819476.3997,1674493819479.8806,1674493819480.686,1674493819480.2444,1674493819480.4333,5.775431,0.805303,4.970128,0.498809,0.805303
1674493826121.9036,1674493826122.8293,1674493826123.321,1674493826126.6907,1674493826127.5151,1674493826127.069,1674493826127.2444,5.611628,0.824694,4.786934,0.491811,0.824694
1674493832744.9753,1674493832745.8582,1674493832746.4077,1674493832749.8906,1674493832750.551,1674493832750.2,1674493832750.3423,5.575733,0.660487,4.915246,0.549577,0.660487
1674493840564.8562,1674493840565.8406,1674493840566.3506,1674493840569.793,1674493840570.5234,1674493840570.152,1674493840570.3308,5.666924,0.730264,4.93666,0.510042,0.730264
1674493848364.87,1674493848365.7861,1674493848366.3005,1674493848369.769,1674493848370.5452,1674493848370.0845,1674493848370.264,5.675003,0.776175,4.898828,0.514277,0.776175
1674493856184.6516,1674493856185.5676,1674493856186.0767,1674493856189.6172,1674493856190.3096,1674493856189.9402,1674493856190.1226,5.658,0.692466,4.965534,0.50894,0.692466
1674493862814.308,1674493862815.2202,1674493862815.6763,1674493862819.162,1674493862819.867,1674493862819.508,1674493862819.68,5.558845,0.704723,4.854122,0.455812,0.704723
1674493870614.9087,1674493870615.8318,1674493870616.3354,1674493870619.767,1674493870620.2927,1674493870620.0579,1674493870620.1338,5.383984,0.525722,4.858262,0.503423,0.525722
1674493878415.2666,1674493878416.29,1674493878416.7297,1674493878420.0813,1674493878420.8215,1674493878420.3423,1674493878420.5374,5.554798,0.74001,4.814788,0.439947,0.74001
1674493885014.554,1674493885015.423,1674493885015.893,1674493885019.429,1674493885020.0918,1674493885019.725,1674493885019.8633,5.538125,0.663118,4.875007,0.469877,0.663118
1674493892814.7598,1674493892815.699,1674493892816.2417,1674493892819.7278,1674493892820.4397,1674493892820.079,1674493892820.2578,5.680154,0.711894,4.96826,0.542562,0.711894
1674493900584.882,1674493900585.8037,1674493900586.4,1674493900589.865,1674493900590.5154,1674493900590.1702,1674493900590.3516,5.633232,0.650412,4.98282,0.596058,0.650412
1674493908404.6113,1674493908405.5085,1674493908405.9202,1674493908409.312,1674493908410.0278,1674493908409.6565,1674493908409.8484,5.416466,0.715816,4.70065,0.41168,0.715816
1674493915032.4692,1674493915033.3904,1674493915033.8914,1674493915037.31,1674493915038.064,1674493915037.6577,1674493915037.8298,5.594648,0.753943,4.840705,0.501107,0.753943
1674493921674.8855,1674493921675.7844,1674493921676.277,1674493921679.7126,1674493921680.2542,1674493921679.989,1674493921680.0742,5.368853,0.541352,4.827501,0.492533,0.541352
1674493929524.8547,1674493929525.7783,1674493929526.355,1674493929529.8142,1674493929530.5918,1674493929530.126,1674493929530.2888,5.73701,0.777481,4.959529,0.57654,0.777481
1674493937374.9785,1674493937375.8442,1674493937376.3132,1674493937379.658,1674493937380.453,1674493937380.0034,1674493937380.1929,5.474381,0.794761,4.67962,0.469216,0.794761
1674493945225.024,1674493945225.993,1674493945226.493,1674493945229.9436,1674493945230.6458,1674493945230.2373,1674493945230.43,5.621849,0.702372,4.919477,0.50019,0.702372
1674493953034.904,1674493953035.9001,1674493953036.3894,1674493953039.8306,1674493953040.4153,1674493953040.1072,1674493953040.239,5.511195,0.584801,4.926394,0.489189,0.584801
1674493960852.0327,1674493960852.9434,1674493960853.5671,1674493960857.0686,1674493960857.7542,1674493960857.4297,1674493960857.5662,5.721444,0.68554,5.035904,0.623798,0.68554
1674493968685.3389,1674493968686.3433,1674493968686.707,1674493968690.0464,1674493968690.9077,1674493968690.4338,1674493968690.6523,5.56881,0.861323,4.707487,0.363577,0.861323
1674493975325.0037,1674493975325.9067,1674493975326.3982,1674493975329.8447,1674493975330.4702,1674493975330.1138,1674493975330.267,5.466352,0.625585,4.840767,0.491538,0.625585
1674493983174.9468,1674493983175.8193,1674493983176.4204,1674493983179.8384,1674493983180.564,1674493983180.1902,1674493983180.3733,5.617162,0.725458,4.891704,0.601115,0.725458
1674493991004.9382,1674493991005.8647,1674493991006.3623,1674493991009.7468,1674493991010.2505,1674493991009.9893,1674493991010.1174,5.312245,0.503547,4.808698,0.497692,0.503547
1674493998804.7825,1674493998805.691,1674493998806.2363,1674493998809.7124,1674493998810.5256,1674493998810.0784,1674493998810.2673,5.743109,0.813553,4.929556,0.545439,0.813553
1674494006635.0122,1674494006635.9788,1674494006636.4824,1674494006639.8955,1674494006640.5356,1674494006640.1687,1674494006640.353,5.523552,0.639981,4.883571,0.503739,0.639981
1674494014454.8076,1674494014455.7515,1674494014456.2698,1674494014459.772,1674494014460.6064,1674494014460.1287,1674494014460.2793,5.798914,0.834544,4.96437,0.518334,0.834544
1674494022254.923,1674494022255.8247,1674494022256.2961,1674494022259.7822,1674494022260.5183,1674494022260.0696,1674494022260.2542,5.595411,0.736381,4.85903,0.471508,0.736381
1674494028860.9028,1674494028861.8542,1674494028862.2988,1674494028865.612,1674494028866.3228,1674494028865.982,1674494028866.1248,5.41984,0.710762,4.709078,0.44468,0.710762
1674494036695.1707,1674494036696.0552,1674494036696.5679,1674494036699.9368,1674494036700.5889,1674494036700.2192,1674494036700.4192,5.418137,0.652006,4.766131,0.512556,0.652006
1674494043329.573,1674494043330.487,1674494043330.9915,1674494043334.462,1674494043335.0654,1674494043334.74,1674494043334.932,5.492293,0.603456,4.888837,0.504331,0.603456
1674494049978.4685,1674494049979.3933,1674494049979.8508,1674494049983.2249,1674494049983.8787,1674494049983.5703,1674494049983.7124,5.410176,0.653825,4.756351,0.457655,0.653825
1674494056624.026,1674494056624.8855,1674494056625.366,1674494056628.8364,1674494056629.4968,1674494056629.1978,1674494056629.337,5.470888,0.660399,4.810489,0.480367,0.660399
1674494063265.266,1674494063266.3118,1674494063266.764,1674494063270.1216,1674494063270.7886,1674494063270.4277,1674494063270.6108,5.522337,0.667116,4.855221,0.452201,0.667116
1674494071044.9607,1674494071045.8145,1674494071046.2678,1674494071049.7686,1674494071050.487,1674494071050.152,1674494071050.2915,5.526401,0.718801,4.8076,0.453166,0.718801
1674494078854.9678,1674494078855.8206,1674494078856.3591,1674494078859.8345,1674494078860.4958,1674494078860.1243,1674494078860.321,5.527964,0.661461,4.866503,0.538693,0.661461
1674494085451.5205,1674494085452.4714,1674494085452.9175,1674494085456.322,1674494085456.974,1674494085456.62,1674494085456.7644,5.453614,0.652128,4.801486,0.445945,0.652128
1674494093264.8777,1674494093265.731,1674494093266.2112,1674494093269.6604,1674494093270.2942,1674494093270.0044,1674494093270.1382,5.416737,0.633907,4.78283,0.480132,0.633907


==> data/export/vanilla_auth.csv <==
APPLICATION_INIT,SUBSCRIBE_SEND,SUBSCRIBE_ACK_ARRIVED,CHECK_SIGNATURE_START,CHECK_SIGNATURE_END,SUBSCRIBE_ARRIVED,SIGNING_START,SIGNING_END,SUBSCRIBE_ACK_SEND,FULL_LATENCY,SUBSCRIPTION_RTT,DISCOVERY_LATENCY,SIGNING_LATENCY,CHECK_SIGNATURE_LATENCY,SUBSCRIPTION_LATENCY
1674493241854.1768,1674493241900.3613,1674493241907.2222,1674493241907.2244,1674493241908.2585,1674493241900.5312,1674493241900.6401,1674493241906.687,1674493241906.726,54.08181,6.86102,46.184487,6.046592,1.034085,7.897323
1674493249694.871,1674493249709.0886,1674493249713.7761,1674493249713.79,1674493249714.8247,1674493249709.232,1674493249709.3274,1674493249713.3533,1674493249713.3928,19.953664,4.687562,14.217415,4.025907,1.034847,5.736249
1674493257504.7297,1674493257537.1858,1674493257543.999,1674493257544.001,1674493257545.0383,1674493257537.3489,1674493257537.4463,1674493257543.4636,1674493257543.509,40.308582,6.813091,32.456017,6.017349,1.037445,7.852565
1674493264149.493,1674493264213.7727,1674493264220.6284,1674493264220.6309,1674493264221.7983,1674493264213.9521,1674493264214.0564,1674493264220.115,1674493264220.1626,72.30537,6.855693,64.279916,6.058407,1.167514,8.025454
1674493271941.663,1674493272004.9758,1674493272011.795,1674493272011.7966,1674493272012.838,1674493272005.1223,1674493272005.212,1674493272011.2058,1674493272011.2495,71.174971,6.81913,63.312725,5.993965,1.041188,7.862246
1674493279744.6326,1674493279823.9475,1674493279830.9404,1674493279830.9424,1674493279831.9678,1674493279824.1057,1674493279824.2195,1674493279830.3484,1674493279830.4197,87.335278,6.99293,79.315015,6.128816,1.025383,8.020263
1674493287554.4968,1674493287638.738,1674493287645.6357,1674493287645.638,1674493287646.7544,1674493287638.9468,1674493287639.0657,1674493287645.0874,1674493287645.135,92.257512,6.898037,84.241063,6.021829,1.116428,8.016449
1674493295374.6824,1674493295399.047,1674493295405.896,1674493295405.8977,1674493295406.9456,1674493295399.2085,1674493295399.3203,1674493295405.3633,1674493295405.4119,32.263172,6.848637,24.364747,6.042857,1.047842,7.898425
1674493303214.6147,1674493303263.8967,1674493303271.0542,1674493303271.0562,1674493303272.0889,1674493303264.1165,1674493303264.2117,1674493303270.358,1674493303270.4553,57.473997,7.157121,49.282098,6.14639,1.032619,8.191899
1674493311054.5188,1674493311133.7988,1674493311140.8262,1674493311140.8281,1674493311141.8552,1674493311134.086,1674493311134.1702,1674493311140.228,1674493311140.2754,87.336499,7.027012,79.28037,6.058,1.026966,8.056129
1674493318854.517,1674493318947.8022,1674493318954.7358,1674493318954.7375,1674493318955.7673,1674493318947.955,1674493318948.0586,1674493318954.1338,1674493318954.1816,101.250296,6.933405,93.28544,6.075131,1.029643,7.964856
1674493326644.527,1674493326702.8325,1674493326709.7107,1674493326709.7124,1674493326710.7375,1674493326703.0215,1674493326703.1494,1674493326709.1667,1674493326709.2153,66.210352,6.878066,58.305332,6.017637,1.025148,7.90502
1674493334474.7666,1674493334531.0564,1674493334538.084,1674493334538.0981,1674493334539.1318,1674493334531.2195,1674493334531.3237,1674493334537.4587,1674493334537.5066,64.365446,7.02775,56.289912,6.134837,1.033904,8.075534
1674493342264.9055,1674493342321.108,1674493342328.039,1674493342328.041,1674493342329.0747,1674493342321.2507,1674493342321.3574,1674493342327.4004,1674493342327.4485,64.169263,6.931129,56.202404,6.043006,1.033855,7.966859
1674493350064.5537,1674493350151.9666,1674493350158.8618,1674493350158.8635,1674493350159.9172,1674493350152.11,1674493350152.1897,1674493350158.2104,1674493350158.2522,95.363642,6.895267,87.412796,6.020685,1.053578,7.950846
1674493357834.5417,1674493357902.7458,1674493357909.615,1674493357909.617,1674493357910.6492,1674493357902.903,1674493357903.0042,1674493357909.0598,1674493357909.1084,76.107462,6.869387,68.204111,6.055734,1.032169,7.903351
1674493365634.6448,1674493365699.0537,1674493365705.8486,1674493365705.8508,1674493365707.0396,1674493365699.2239,1674493365699.3037,1674493365705.2505,1674493365705.2854,72.394693,6.794849,64.40886,5.946757,1.188801,7.985833
1674493372293.8691,1674493372339.1038,1674493372346.0813,1674493372346.083,1674493372347.1306,1674493372339.2576,1674493372339.369,1674493372345.4973,1674493372345.5366,53.26159,6.977509,45.234605,6.128435,1.047674,8.026985
1674493378913.3193,1674493378954.6304,1674493378961.6455,1674493378961.6477,1674493378962.6663,1674493378954.83,1674493378954.911,1674493378960.961,1674493378961.0015,49.346814,7.015079,41.311063,6.05004,1.018557,8.035751
1674493385534.3984,1674493385578.795,1674493385585.8936,1674493385585.8958,1674493385586.972,1674493385579.0454,1674493385579.1514,1674493385585.17,1674493385585.2188,52.573565,7.098511,44.396585,6.018572,1.076261,8.17698
1674493392127.2498,1674493392180.6814,1674493392187.691,1674493392187.6934,1674493392188.7354,1674493392180.8977,1674493392181.0107,1674493392187.08,1674493392187.1235,61.485675,7.009727,53.431754,6.069663,1.042029,8.053921
1674493398757.6216,1674493398859.9575,1674493398866.9756,1674493398866.9775,1674493398868.0076,1674493398860.1453,1674493398860.2522,1674493398866.3455,1674493398866.386,110.386141,7.017975,102.336131,6.093509,1.029968,8.05001
1674493405379.2,1674493405432.4011,1674493405439.5405,1674493405439.5425,1674493405440.567,1674493405432.6929,1674493405432.8171,1674493405438.8447,1674493405438.894,61.366966,7.13939,53.201228,6.027513,1.024288,8.165738
1674493412018.3662,1674493412075.663,1674493412082.5833,1674493412082.5857,1674493412083.737,1674493412075.817,1674493412075.9023,1674493412081.916,1674493412081.9592,65.370828,6.920341,57.296897,6.013409,1.151423,8.073931
1674493419844.564,1674493419931.9844,1674493419939.0105,1674493419939.0127,1674493419940.0408,1674493419932.1973,1674493419932.2954,1674493419938.2957,1674493419938.3396,95.476648,7.026052,87.420458,5.99999,1.028095,8.05619
1674493426490.8694,1674493426592.1804,1674493426599.0676,1674493426599.0693,1674493426600.096,1674493426592.34,1674493426592.4172,1674493426598.4478,1674493426598.484,109.226675,6.887022,101.311148,6.030642,1.02675,7.915527
1674493434345.0046,1674493434373.378,1674493434380.4932,1674493434380.495,1674493434381.5342,1674493434373.6252,1674493434373.7131,1674493434379.7788,1674493434379.8232,36.529626,7.115079,28.373374,6.065729,1.039173,8.156252
1674493440963.4983,1674493440994.6292,1674493440998.2656,1674493440998.2676,1674493440999.284,1674493440994.7458,1674493440994.8032,1674493440997.8794,1674493440997.894,35.785577,3.636577,31.130819,3.076177,1.016244,4.654758
1674493448784.8123,1674493448856.085,1674493448863.1575,1674493448863.1597,1674493448864.183,1674493448856.327,1674493448856.4324,1674493448862.4932,1674493448862.541,79.370646,7.07249,71.272646,6.060774,1.023503,8.098
1674493456594.56,1674493456665.842,1674493456673.0283,1674493456673.0305,1674493456674.0876,1674493456666.0479,1674493456666.1594,1674493456672.3127,1674493456672.3625,79.527556,7.186407,71.281895,6.153505,1.057197,8.245661
1674493464384.6353,1674493464434.8835,1674493464442.0872,1674493464442.089,1674493464443.268,1674493464435.064,1674493464435.168,1674493464441.383,1674493464441.4316,58.633039,7.20352,50.24863,6.215279,1.178758,8.384409
1674493471054.9355,1674493471154.2449,1674493471161.2334,1674493471161.2349,1674493471162.2612,1674493471154.397,1674493471154.4893,1674493471160.4844,1674493471160.526,107.325577,6.988407,99.309246,5.995233,1.026228,8.016331
1674493478854.7131,1674493478953.9656,1674493478961.2188,1674493478961.2207,1674493478962.2627,1674493478954.1707,1674493478954.278,1674493478960.4807,1674493478960.5288,107.549828,7.253112,99.252623,6.20266,1.042164,8.297205
1674493486674.986,1674493486691.268,1674493486698.291,1674493486698.293,1674493486699.3132,1674493486691.4595,1674493486691.5369,1674493486697.5999,1674493486697.6467,24.326999,7.022903,16.282043,6.06277,1.02008,8.044956
1674493493313.843,1674493493374.2773,1674493493381.3245,1674493493381.3267,1674493493382.3901,1674493493374.4485,1674493493374.528,1674493493380.5476,1674493493380.5898,68.54705,7.047275,60.434391,6.019793,1.063397,8.112659
1674493501155.025,1674493501241.4023,1674493501248.4055,1674493501248.4072,1674493501249.4458,1674493501241.585,1674493501241.6633,1674493501247.6826,1674493501247.726,94.420963,7.002975,86.377623,6.019245,1.038452,8.04334
1674493508974.6934,1674493509033.913,1674493509041.0654,1674493509041.079,1674493509042.113,1674493509034.1453,1674493509034.2502,1674493509040.3088,1674493509040.3665,67.419771,7.152455,59.219719,6.05846,1.034032,8.200052
1674493515610.5107,1674493515701.0542,1674493515708.2354,1674493515708.2373,1674493515709.2585,1674493515701.2844,1674493515701.381,1674493515707.3901,1674493515707.4314,98.747674,7.180902,90.54348,6.009014,1.021304,8.204194
1674493523425.0696,1674493523440.4058,1674493523447.4365,1674493523447.4385,1674493523448.4783,1674493523440.5605,1674493523440.666,1674493523446.699,1674493523446.7393,23.408685,7.030648,15.336261,6.032766,1.039809,8.072424
1674493530074.8765,1674493530123.1887,1674493530130.501,1674493530130.5144,1674493530131.542,1674493530123.4043,1674493530123.4937,1674493530129.6008,1674493530129.698,56.665531,7.312071,48.312251,6.107109,1.027635,8.35328
1674493536723.4373,1674493536750.6255,1674493536757.8777,1674493536757.8928,1674493536758.9297,1674493536750.7832,1674493536750.893,1674493536757.0835,1674493536757.132,35.492301,7.25232,27.188186,6.190269,1.036794,8.304115
1674493543354.444,1674493543397.6748,1674493543404.7134,1674493543404.7156,1674493543405.7483,1674493543397.825,1674493543397.9026,1674493543403.903,1674493543403.9453,51.304202,7.038744,43.230923,6.00045,1.032482,8.073279
1674493551154.3752,1674493551238.691,1674493551245.8293,1674493551245.8315,1674493551246.8904,1674493551238.898,1674493551238.9868,1674493551245.0422,1674493551245.077,92.515171,7.138438,84.31573,6.055387,1.059058,8.199441
1674493558964.9292,1674493559055.3667,1674493559062.534,1674493559062.536,1674493559063.5762,1674493559055.519,1674493559055.6257,1674493559061.7175,1674493559061.7659,98.646772,7.167343,90.43738,6.09182,1.040106,8.209392
1674493566764.6587,1674493566778.8977,1674493566785.9954,1674493566785.9966,1674493566786.7014,1674493566779.0537,1674493566779.144,1674493566785.1902,1674493566785.2278,22.042519,7.097683,14.238958,6.046095,0.704595,7.803561
1674493574604.94,1674493574641.3237,1674493574648.4424,1674493574648.444,1674493574649.511,1674493574641.4717,1674493574641.5828,1674493574647.6094,1674493574647.6575,44.570975,7.118589,36.383743,6.026606,1.066813,8.187232
1674493582454.515,1674493582497.903,1674493582504.9734,1674493582504.9753,1674493582506.0078,1674493582498.1091,1674493582498.2246,1674493582504.2114,1674493582504.26,51.493044,7.070367,43.388128,5.986955,1.032584,8.104916
1674493589068.3467,1674493589093.6182,1674493589098.5835,1674493589098.5857,1674493589099.6084,1674493589093.7842,1674493589093.8389,1674493589097.9426,1674493589097.9705,31.261815,4.965546,25.271478,4.10362,1.022823,5.990337
1674493595693.752,1674493595787.9543,1674493595795.0447,1674493595795.0464,1674493595796.081,1674493595788.1116,1674493595788.1992,1674493595794.18,1674493595794.221,102.32913,7.090091,94.20248,5.980822,1.034573,8.12665
1674493602323.881,1674493602420.0598,1674493602427.1367,1674493602427.139,1674493602428.1816,1674493602420.2031,1674493602420.291,1674493602426.2747,1674493602426.309,104.300364,7.076699,96.17867,5.983444,1.042775,8.121694


==> data/export/vanilla_no_auth.csv <==
APPLICATION_INIT,SUBSCRIBE_SEND,SUBSCRIBE_ACK_ARRIVED,SUBSCRIBE_ARRIVED,SUBSCRIBE_ACK_SEND,FULL_LATENCY,SUBSCRIPTION_RTT,DISCOVERY_LATENCY,SUBSCRIPTION_LATENCY
1674492800715.153,1674492800789.384,1674492800789.892,1674492800789.6436,1674492800789.766,74.738857,0.508165,74.230692,0.508165
1674492807380.3538,1674492807399.652,1674492807399.9421,1674492807399.778,1674492807399.8552,19.588352,0.289905,19.298447,0.289905
1674492814009.1765,1674492814106.4656,1674492814106.8945,1674492814106.6372,1674492814106.7473,97.718159,0.429236,97.288923,0.429236
1674492820615.641,1674492820687.96,1674492820688.262,1674492820688.0867,1674492820688.1643,72.620912,0.301826,72.319086,0.301826
1674492828470.3318,1674492828569.5752,1674492828569.8855,1674492828569.715,1674492828569.786,99.553357,0.310186,99.243171,0.310186
1674492835105.8647,1674492835196.1033,1674492835196.4683,1674492835196.2595,1674492835196.344,90.603561,0.365072,90.238489,0.365072
1674492841723.5115,1674492841780.6243,1674492841780.907,1674492841780.7554,1674492841780.8242,57.395498,0.282548,57.11295,0.282548
1674492849540.9119,1674492849625.047,1674492849625.418,1674492849625.17,1674492849625.284,84.506258,0.371081,84.135177,0.371081
1674492857369.6753,1674492857428.7876,1674492857429.1924,1674492857429.0103,1674492857429.0942,59.517067,0.404671,59.112396,0.404671
1674492863970.1868,1674492864062.4927,1674492864062.9114,1674492864062.6838,1674492864062.8044,92.724629,0.418707,92.305922,0.418707
1674492871780.515,1674492871835.8013,1674492871836.2832,1674492871835.9968,1674492871836.11,55.768297,0.481827,55.28647,0.481827
1674492879580.5884,1674492879613.7993,1674492879614.113,1674492879613.923,1674492879614.0076,33.5248,0.313745,33.211055,0.313745
1674492887309.7908,1674492887370.048,1674492887370.366,1674492887370.1877,1674492887370.2668,60.575128,0.317809,60.257319,0.317809
1674492893919.9087,1674492893934.0718,1674492893934.5645,1674492893934.3018,1674492893934.4219,14.655713,0.49241,14.163303,0.49241
1674492901730.4124,1674492901765.5586,1674492901765.9514,1674492901765.7078,1674492901765.8113,35.539021,0.392765,35.146256,0.392765
1674492908359.3772,1674492908424.5527,1674492908424.882,1674492908424.6904,1674492908424.7795,65.505059,0.329473,65.175586,0.329473
1674492916129.5134,1674492916229.806,1674492916230.1472,1674492916229.9485,1674492916230.0376,100.633854,0.341455,100.292399,0.341455
1674492922753.172,1674492922835.5288,1674492922835.8655,1674492922835.6697,1674492922835.7637,82.693254,0.336799,82.356455,0.336799
1674492938370.8103,1674492938470.9385,1674492938471.3237,1674492938471.095,1674492938471.191,100.513185,0.385234,100.127951,0.385234
1674492946170.5813,1674492946256.8745,1674492946257.1978,1674492946257.0227,1674492946257.0967,86.616724,0.323441,86.293283,0.323441
1674492953970.4026,1674492953995.6934,1674492953996.171,1674492953995.9238,1674492953996.0283,25.768463,0.47776,25.290703,0.47776
1674492961770.7285,1674492961807.9656,1674492961808.3489,1674492961808.1313,1674492961808.2246,37.620684,0.383448,37.237236,0.383448
1674492968373.9194,1674492968401.0269,1674492968401.3801,1674492968401.1582,1674492968401.254,27.460717,0.353352,27.107365,0.353352
1674492976160.5686,1674492976218.9485,1674492976219.329,1674492976219.0833,1674492976219.1843,58.760405,0.380437,58.379968,0.380437
1674492991810.526,1674492991911.8635,1674492991912.212,1674492991911.9766,1674492991912.075,101.685895,0.348429,101.337466,0.348429
1674492999599.3916,1674492999640.6882,1674492999641.0215,1674492999640.836,1674492999640.9097,41.630151,0.333361,41.29679,0.333361
1674493006216.1704,1674493006260.3271,1674493006260.7488,1674493006260.515,1674493006260.6218,44.578476,0.421602,44.156874,0.421602
1674493012835.1562,1674493012914.5198,1674493012914.8103,1674493012914.6511,1674493012914.7253,79.654228,0.290553,79.363675,0.290553
1674493020660.619,1674493020690.795,1674493020691.2522,1674493020690.9973,1674493020691.1082,30.633211,0.457358,30.175853,0.457358
1674493028457.9326,1674493028559.196,1674493028559.5574,1674493028559.347,1674493028559.4626,101.624803,0.36127,101.263533,0.36127
1674493036280.7908,1674493036374.976,1674493036375.3496,1674493036375.0996,1674493036375.2183,94.558648,0.373562,94.185086,0.373562
1674493042904.2651,1674493042926.5679,1674493042926.9153,1674493042926.7344,1674493042926.8164,22.650094,0.347283,22.302811,0.347283
1674493050710.6257,1674493050743.819,1674493050744.22,1674493050744.045,1674493050744.1287,33.594222,0.400851,33.193371,0.400851
1674493057299.3184,1674493057340.5916,1674493057341.04,1674493057340.7966,1674493057340.8994,41.721863,0.448441,41.273422,0.448441
1674493065130.7861,1674493065170.8677,1674493065171.1885,1674493065171.0093,1674493065171.1006,40.402482,0.320722,40.08176,0.320722
1674493071766.8318,1674493071787.0964,1674493071787.5156,1674493071787.291,1674493071787.3608,20.683876,0.419399,20.264477,0.419399
1674493078404.7222,1674493078453.9402,1674493078454.2673,1674493078454.0771,1674493078454.1572,49.545062,0.327012,49.21805,0.327012
1674493086240.2183,1674493086324.4563,1674493086324.8665,1674493086324.6433,1674493086324.757,84.648299,0.410399,84.2379,0.410399
1674493094060.3289,1674493094073.578,1674493094073.8787,1674493094073.7043,1674493094073.7756,13.549848,0.300752,13.249096,0.300752
1674493101890.5815,1674493101918.7878,1674493101919.2407,1674493101918.9695,1674493101919.0747,28.659223,0.452766,28.206457,0.452766
1674493109690.617,1674493109733.8384,1674493109734.1548,1674493109733.9875,1674493109734.0696,43.538071,0.316474,43.221597,0.316474
1674493117520.4177,1674493117574.64,1674493117575.0586,1674493117574.8342,1674493117574.93,54.641007,0.418906,54.222101,0.418906
1674493125300.4285,1674493125394.8647,1674493125395.3098,1674493125395.0706,1674493125395.1555,94.881246,0.445031,94.436215,0.445031
1674493133107.791,1674493133188.9382,1674493133189.2703,1674493133189.0818,1674493133189.1616,81.47906,0.331976,81.147084,0.331976
1674493140930.9375,1674493141026.1946,1674493141026.6062,1674493141026.364,1674493141026.4724,95.668587,0.411471,95.257116,0.411471
1674493147564.226,1674493147583.5876,1674493147583.9714,1674493147583.7703,1674493147583.8425,19.745465,0.383717,19.361748,0.383717
1674493155371.089,1674493155473.3489,1674493155473.7607,1674493155473.5159,1674493155473.6213,102.67175,0.411996,102.259754,0.411996
1674493163190.644,1674493163289.0215,1674493163289.4636,1674493163289.216,1674493163289.3335,98.819616,0.442146,98.37747,0.442146

